The Main Electrode System of the Nab Experiment and the Analysis of the Performance in the Measurement of the Fierz Term b

The Nab collaboration will study free neutron beta decay at the Spallation Neutron Source at Oak Ridge National Lab. A neutron decays into a proton, an electron and an anti-neutrino in this process, where the energy of the outgoing protons and electrons are collected to determine (1) the electron-antineutrino correlation co-efficient $a$ to the precision of |$\Delta a/a$|<=$10^{-3}$ and (2) the Fierz interference term $b$ to the precision of |$\Delta b/b$|<=$3*10^{-3}$. From the measurement of $a$, we can calculate the axial-vector to vector coupling ratio $\lambda$. Together with the neutron lifetime measurement, we could also calculate the upper right element of the Cabbibo-Kobayashi-Maskawa Matrix, and test the unitarity of that matrix. The measurement of $b$ could shed light on the physics beyond the Standard Model since $b$ is predicted to be 0 by the $V-A$ structure of weak interaction in the Standard Model. This thesis presents the design of Nab electrode system, and the solution to a major systematic effect in the measurement of $a$: the requirement of having a low electrical field environment in the neutron decay region. The electrode system has been built and installed successfully, and as our characterization and its analysis shows, the electrode system meets the required specifications. This thesis also gives a systematic uncertainty study for $b$ measurement and provides a table of the requirements for the $b$ measurement...

==> figs/proton_efficiency_mid.txt <==
p0                        =  0.000562615   +/-   0.000939933
p1                        = -0.000599987   +/-   0.000167065


==> figs/scanning/1_2_d_adj.csv <==
-2.7833333333333385,10.416666666666664,-4.88333333333334,0.9166666666666643,-11.88333333333334,-9.983333333333334
-3.5833333333333357,8.516666666666666,-2.88333333333334,3.9166666666666643,-10.583333333333336,-2.88333333333334
-5.2833333333333385,-7.683333333333337,-10.483333333333334,-5.88333333333334,-0.0833333333333357,-10.88333333333334
-3.88333333333334,-6.7833333333333385,-10.083333333333336,-11.283333333333331,0.3166666666666629,-11.483333333333334
-8.983333333333334,-8.583333333333336,-4.083333333333336,-9.083333333333336,9.016666666666666,-8.583333333333336
-8.783333333333339,-6.483333333333334,-7.483333333333334,-8.983333333333334,-5.88333333333334,6.2166666666666615


==> nonlinear_quadratic.txt <==
Minimizer is Linear
Chi2                      =  9.95954e-06
NDf                       =           19
p0                        =    7.829e-05   +/-   7.58348e-05
p1                        =  -0.00790146   +/-   0.000758989

